Ironing the Graphs: Toward a Correct Geometric Analysis of Large-Scale Graphs

Graph embedding approaches attempt to project graphs into geometric entities, i.e, manifolds. The idea is that the geometric properties of the projected manifolds are helpful in the inference of graph properties. However, if the choice of the embedding manifold is incorrectly performed, it can lead to incorrect geometric inference. In this paper, we argue that the classical embedding techniques cannot lead to correct geometric interpretation as they miss the curvature at each point, of manifold. We advocate that for doing correct geometric interpretation the embedding of graph should be done over regular constant curvature manifolds. To this end, we present an embedding approach, the discrete Ricci flow graph embedding (dRfge) based on the discrete Ricci flow that adapts the distance between nodes in a graph so that the graph can be embedded onto a constant curvature manifold that is homogeneous and isotropic, i.e., all directions are equivalent and distances comparable, resulting in correct geometric interpretations. A major contribution of this paper is that for the first time, we prove the convergence of discrete Ricci flow to a constant curvature and stable distance metrics over the edges. A drawback of using the discrete Ricci flow is the high computational complexity that prevented its usage in large-scale graph analysis. Another contribution of this paper is a new algorithmic solution that makes it feasible to calculate the Ricci flow for graphs of up to 50k nodes, and beyond. The intuitions behind the discrete Ricci flow make it possible to obtain new insights into the structure of large-scale graphs. We demonstrate this through a case study on analyzing the internet connectivity structure between countries at the BGP level.

==> README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

Version 1.84   Support for BibLaTeX rewritten (thanks to
	       Roberto Di Cosmo and Kartik Singhal)
	       Corrected German translation (thanks to Dirk Beyer)
	       New journals

Version 1.83   Support for multilanguage papers
	       ISSN changes for some journals

Version 1.82   Bug fixes.
	       New command \anon for anonymization of short strings.
	       Documentation update.

Version 1.81   Bug fixes
	       New bib field distinctURL to print URL even if doi is present.
	       Reworded samples

Version 1.80   New journals: DLT, FAC

Version 1.79   Fixed pages with index
	       (https://github.com/borisveytsman/acmart/issues/440)
	       Updated information for TAP, TCPS, TEAC

Version 1.78   Documentation update.
	       Magic texcount comments for samples.
	       Title page now is split if there are too many authors
	       Bug fixes.

Version 1.77   Changed the way to typeset multiple affiliations (Christoph Sommer)

Version 1.76   Added many journal abbreviations to the bst.
	       New experimental option: pbalance
	       ORCID linking code

Version 1.75   \country is now obligatory for addresses.
	       Added \AtBeginMaketitle

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.63a   Moved TQUANT to TQC

Version 1.63	New journals: TQUANT, FACMP

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.52    Another rewording of licenses

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.49    New jorunal:  DTRAP

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.47    New journal: THRI

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.43    Bug fixes

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.41    Rearranged bib files
                Added new badges

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.39    Added \authornotemark commmand

Version 1.38    Increase default font size for SIGPLAN

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

Version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

Version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

Version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

Version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

Version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

Version 1.28    Bug fixes: natbib=false now behaves correctly.

Version 1.27    Bug fixes

Version 1.26    Bug fixes

Version 1.25    Updated PACMPL journal option.

Version 1.24    Added IMWUT journal option.

Version 1.23    Added PACM PL journal option.

Version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

Version 1.21    Bibliography changes: added arXiv, some cleanup

Version 1.20    Bug fixes, documentation updates

Version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

Version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.


Version 1.17    Formatting changes for margins and lists.  Bug fixes.

Version 1.16    Formatting changes for headers and footers.

Version 1.15    New structured affiliation command.
                New commands for acknowledgements.

Version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

Version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

Version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

Version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

Version 1.10    Bug fixes

Version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

Version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes


==> figurecode/out_1.csv <==
,insum,outsum,inavg,outavg,ratiosum,ratioavg
FR,2022.214796684,8660.9073742,0.4677804294897062,0.6297009869274393,0.23348763695452754,0.7428611979348998
DE,3740.2993141,17551.170290384,0.4327547511396506,0.5418198465836447,0.21310825729662305,0.7987059792444187
AE,44.668447,451.76698,0.8758519019607843,0.757998288590604,0.09887497089760744,1.1554800520583144
AT,555.5407072,6945.5988096,0.49690582039355996,0.5265008194057005,0.0799845661157607,0.943789263147688
BG,608.3687712000001,3022.963181,0.8025973234828497,0.6906472883253371,0.20124915017944445,1.1620943671971349
CH,1264.5690783999999,11178.822858984,0.38089430072289154,0.5066544080395214,0.11312184604336165,0.7517832563556419
BE,125.033184,1394.463796,0.9544517862595421,0.680890525390625,0.08966398723197831,1.4017698156571876
AU,2679.9829210000003,5390.11225,1.4339127453183522,1.1539525262256476,0.49720354543636824,1.2426098238273282
DK,235.434103,1375.8600470000001,0.8289933204225352,0.6372672751273738,0.1711177699456811,1.3008565680025546
EG,66.84231727499998,141.964587,0.8795041746710525,0.8500873473053892,0.47083796521029564,1.0346044761857813
AO,33.453693,1233.695226,0.8577870000000001,0.7248503090481786,0.027116659199911665,1.1833988194422989
ES,1023.9703122000001,2525.653071,1.1069949321081083,0.9480679695945947,0.40542793622663786,1.167632456332717
BF,14.741861999999998,1353.6145920000001,0.8189923333333332,0.5824503407917384,0.010890738092752473,1.4061152959753749
DJ,0.490569,53.687267,0.490569,0.5772824408602151,0.00913752976101391,0.8497902677742936
CN,1424.8460499520002,1614.5877489999998,2.324381810688418,1.1499912742165241,0.8824828819830222,2.0212169107735125
EU,14.426618000000001,1793.9219320000002,0.8014787777777779,0.8755109477794046,0.008041943042591666,0.9154411830150181
CY,29.644994999999998,421.188637984,0.5489813888888888,0.6343202379277109,0.07038412798097878,0.8654640922105539
BH,16.182997,939.6685789999999,0.8091498500000001,0.7028186828721017,0.01722202632040972,1.1512924595193899
AM,154.38689199999996,238.947459,1.4989018640776695,0.7307261743119267,0.6461122986873862,2.051249724958983
FI,300.169994,459.132386,1.4859900693069306,0.9486206322314049,0.6537765645658461,1.5664745408409382
BR,26475.294118155,22532.541894468,0.7956512131676935,0.9511816410345729,1.174980356950096,0.8364871427735785
CO,300.512312,1508.733522984,2.1312929929078015,1.0940779717070341,0.1991818352426089,1.9480266014153027
AG,0.912783,566.219119,0.4563915,0.5262259470260223,0.0016120667235893884,0.8672918972910909
CZ,413.203401,2292.3170250000003,0.6366770431432973,0.7582921022163415,0.18025578333782166,0.8396197735442756
BY,89.61577999999997,157.387338,1.2621940845070418,0.7153969909090909,0.5693963767275864,1.7643268011277324
CA,2813.901506,4593.126236,1.5844040011261262,1.4059155910621366,0.6126331743171363,1.1269552818097321
IT,2401.759002984,6305.874286,0.4508652155029097,0.6650363094283906,0.3808764485388283,0.6779557884447476
SG,456.34373200000005,2035.738245,1.2201704064171124,1.2003173614386793,0.2241662124886788,1.016539829895185
US,85749.33016411099,2591.702864,2.5407961766011136,1.185049320530407,33.086096155238494,2.144042558046359
GB,2987.713209869,17440.1671038,0.5580338456983563,0.740559112687898,0.17131218938940176,0.7535304557565207
LU,71.520409,2580.9866190000002,0.48986581506849314,0.6988861681559708,0.02771049197756418,0.7009236087201679
TW,214.278659,279.205932,1.0607854405940593,1.3232508625592418,0.7674574012990526,0.8016510478915845
SE,493.65649299999995,1757.8177970000002,0.8943052409420289,1.312784015683346,0.28083484752657784,0.6812280087646516
IN,7384.566396122,2420.287374069,2.736037938540941,2.6080682910226294,3.051111399100937,1.0490668315545275
HK,759.86687,3682.733389,1.1125430014641289,1.1200527338807786,0.20633230531149915,0.9932951974585786
BT,10.034482999999998,56.71556600000001,0.9122257272727271,0.6672419529411766,0.17692643673872524,1.367158829344695
HU,169.743228,473.157426,1.2667405074626865,0.67593918,0.35874577608341285,1.8740450989432016
RO,1468.935709,610.757595,1.1422517177293936,1.1633478000000002,2.4051042852770417,0.9818660573642667
RU,9965.308599153,4727.607051968,0.9639493711697621,0.8252063278003141,2.1078969740102784,1.1681313372126993
MU,7.20582,478.90880519999996,0.45036375,0.613199494494238,0.015046330160897198,0.7344489909787946
KR,1341.087622,581.705575,1.2292278845096243,1.5637246639784945,2.3054405521212344,0.7860897207966079
NG,174.70173499999999,117.230767,0.8913353826530611,1.0467032767857143,1.490237925339173,0.8515645287652417
IS,30.137832,163.246084,0.486094064516129,0.6137070827067669,0.18461595685198795,0.7920620084294967
JP,1140.094042069,1845.173363,1.1412352773463463,1.2699059621472815,0.6178790919761395,0.8986769976389699
BD,4437.756850984,1063.365826,3.649471094559211,2.187995526748971,4.173311519401791,1.667951807918808
MV,5.892997,37.150282000000004,0.736624625,0.7284369019607844,0.15862590222060763,1.0112401266563738
GR,137.229812,261.776522,1.2946208679245284,0.9624136838235294,0.5242250563631524,1.3451812767054476
NL,1416.4277397679998,6895.923505984,0.4682405751299173,0.788826756575612,0.20540073255436805,0.5935911418149705
SM,0.523281,7.542953,0.523281,1.0775647142857143,0.06937349337852165,0.4856144536496515
IE,105.097044,1011.743111984,0.6293236167664671,0.6569760467428571,0.10387720237986857,0.9579095309281294
MT,33.02043,68.632304,1.7379173684210525,1.1069726451612905,0.4811208144782666,1.569973184086975
NO,238.04076600000002,1038.475344,0.7462092978056427,0.6941680106951872,0.22922139401318326,1.074969296061825
ID,4779.618638,1924.180331,2.3696671482399605,1.6530758857388317,2.483976455323199,1.433489635099754
PK,262.26357,107.84886599999999,1.279334487804878,1.1118439793814432,2.431769379939517,1.1506420968494298
MY,247.72255,546.55321,0.9830259920634921,1.09310642,0.4532450737962,0.8992957813416667
NZ,573.988926,411.189398,1.5429809838709678,1.7572196495726495,1.3959234571510037,0.8780808843369218
PG,15.342949999999998,16.29493,1.3948136363636363,2.327847142857143,0.9415781473133052,0.5991860937448307
PL,4761.003138053,2527.9842280000003,1.0561231450871784,1.0803351401709402,1.8833199532339011,0.9775884406759825
KW,113.820775,71.662699,1.5808440972222222,1.8858605000000002,1.588284792343643,0.8382614181813671
QA,18.666624,34.760463,1.166664,1.1213052580645162,0.5370073465362069,1.0404517339139008
GT,87.25569999999999,250.582349,2.908523333333333,2.9480276352941175,0.34821167711218154,0.9865997518178479
OM,6.833739,65.962293,0.854217375,0.7092719677419355,0.10360068895725015,1.2043580091280333
CR,62.945519984,283.06529,2.51782079936,2.9485967708333334,0.22237102960945865,0.8539047537003212
PS,19.622493,49.881953,1.0327627894736842,0.9411689245283019,0.3933786032796269,1.097319261780012
PH,408.925283,778.819409984,0.9465863032407407,1.0274662400844328,0.5250578988631022,0.9212821466162764
TH,1512.145894,252.212992,2.6161693667820067,1.2243349126213592,5.995511500057855,2.136808596906433
TN,16.659788,29.824063,1.1106525333333332,1.19296252,0.5586022266650925,0.9310037111084875
PY,96.52780699999998,49.373735999999994,1.8212793773584903,1.7633477142857141,1.955043608610051,1.0328532271902158
AR,4471.578226968,1748.31795,3.73877778174582,3.3816594777562865,2.5576458944255536,1.1056044543628856
MM,130.34536699999998,151.65187099999997,1.1958290550458714,1.4173072056074765,0.859503850104164,0.843733137258216
GE,128.818143,88.56217300000002,1.400197206521739,1.3218234776119406,1.454550386879057,1.0592921295749653
RE,0.0,28.010451,0.0,0.6831817317073171,0.0,0.0
LK,21.99205,90.988856,0.9996386363636364,0.6841267368421052,0.24170047813327822,1.4611892541693638
NP,256.51027998399996,59.36222399999999,3.2063784997999996,2.9681111999999996,4.321102928758195,1.0802757321895486
HT,5.477029999999999,21.260469999999998,2.7385149999999996,2.6575587499999997,0.25761565948447984,1.0304626379379194
IL,315.29031100000003,848.425258,1.1101771514084509,1.2458520675477238,0.37161825161032636,0.8910986948825079
KE,55.184482,121.65877800000001,0.8236489850746269,0.9732702240000001,0.4536004956419996,0.8462695814216411
PA,193.02761000000004,261.40979498400003,2.644213835616439,3.149515602216868,0.7384100125697837,0.8395620690861924
SA,217.973272,142.58259400000003,1.289782674556213,1.168709786885246,1.528750921728917,1.103595339946319
AZ,17.140530984,130.98217699999998,0.5529203543225807,0.5621552660944205,0.1308615521331578,0.9835723111943798
SR,0.0,9.25461,0.0,2.3136525,0.0,0.0
MA,12.94875,31.424992,1.43875,1.964062,0.41205261086462647,0.732537974870447
KZ,270.09854800000005,218.90126799999993,1.4840579560439564,1.7236320314960625,1.233882975954256,0.8610062524515962
MN,46.75314300000001,48.82924099999999,1.375092441176471,1.0850942444444442,0.9574824847267239,1.2672562297853698
HN,111.17935,131.70565,2.77948375,3.465938157894737,0.844150194012178,0.801942684311569
CL,665.1515899999999,714.8161520000001,2.187998651315789,1.8712464712041887,0.9305212090394955,1.1692733613588397
EC,182.92753198399996,275.3128699999999,2.102615310160919,2.78093808080808,0.6644350915523856,0.7560813110768524
JO,58.807562,77.041518,1.4343307804878047,1.5722758775510204,0.7633229916367951,0.9122640631756819
LB,124.58606900000001,46.4878,1.832148073529412,2.9054875,2.679973433890182,0.6305819844447488
IQ,426.51110000000006,236.069032,2.2330424083769636,1.0045490723404256,1.8067219422495029,2.222930138369807
TR,678.013462984,162.221666,1.55151822193135,1.5449682476190476,4.179549376493273,1.0042395527043333
CW,16.41332,32.00021,3.2826639999999996,4.571458571428572,0.5129128840091987,0.718078037612878
MG,1.1129950000000002,23.9181487,0.5564975000000001,0.5979537175,0.046533492786588464,0.9306698557317692
KH,54.03071799999999,205.710213,0.9005119666666666,1.0658560259067358,0.2626545236234819,0.8448720509888668
NC,0.0,7.656740000000001,0.0,1.2761233333333335,0.0,0.0
PE,81.95806000000002,126.904254,1.8626831818181822,2.014353238095238,0.6458259468591181,0.9247053330028281
BN,2.5069220000000003,27.971165,0.6267305000000001,0.9323721666666667,0.08962522655027062,0.6721891991270297
MO,2.864761,12.555826999999999,0.9549203333333334,0.7385780588235293,0.22816187257119744,1.2929172779034521
LA,21.895663999999996,56.49419700000001,1.1524033684210524,1.448569153846154,0.38757368301030976,0.795545980915899
MX,773.049516,726.3366619999999,2.2342471560693644,2.8262126926070037,1.064312950789754,0.7905445906155109
GD,3.05712,11.799890000000001,3.05712,2.9499725000000003,0.25908038125779137,1.0363215250311655
GU,3.741028,39.903143,1.2470093333333334,1.1736218529411764,0.09375271516832646,1.0625307719077002
DZ,1.614393,20.490485000000003,0.8071965,1.0245242500000002,0.07878744695403743,0.7878744695403742
GH,66.587541,131.112331,1.1480610517241379,0.80933537654321,0.5078663501146966,1.4185232537686354
RW,6.652255,20.164638,0.7391394444444445,1.260289875,0.3298970703069403,0.5864836805456717
BZ,14.329740000000001,121.983254,2.8659480000000004,1.0081260661157025,0.11747300986084533,2.842846838632457
RS,109.095316,140.06026699999998,0.6611837333333334,0.9275514370860926,0.7789169500869223,0.7128270270492442
SS,5.0448640000000005,12.808219,0.7206948571428572,1.2808218999999998,0.39387708782930714,0.5626815540418674
BJ,9.20913,88.05042399999999,2.3022825,1.2760931014492753,0.10458927489094204,1.8041649918687501
UA,1912.3156069679999,889.535165,0.7805369824359183,0.9938940391061453,2.1497920287029912,0.7853321900772151
LT,114.351999,733.221009,0.6317790000000001,0.6936811816461684,0.15595843217307487,0.9107627779388957
EE,80.03002099999999,230.403311,1.1432860142857142,1.1077082259615385,0.3473475300882286,1.032118375119308
SC,0.429569,67.072957,0.429569,0.7709535287356322,0.006404503680969366,0.5571918202443348
SI,312.125747,105.490887,0.9516028871951219,1.5288534347826086,2.958793464311282,0.6224291129191417
IR,2098.982061984,109.74725,4.592958560140044,1.9253903508771928,19.12560052287415,2.3854687741878045
PT,82.98504299999999,108.750145,1.10646724,1.055826650485437,0.76307983773263,1.0479629771528118
HR,196.22376799999998,190.66029300000002,1.7212611228070174,1.5757049008264465,1.0291800401250824,1.092375305746798
MD,228.182287,242.33383199999997,1.9502759572649573,1.1065471780821916,0.9416030981592369,1.762487850400623
PR,111.40240999999999,188.58840400000003,2.1843609803921566,2.3573550500000002,0.5907171789841329,0.9266151827202086
FJ,13.70464,34.051539999999996,1.5227377777777777,1.5477972727272726,0.40246755359669495,0.9838095754585876
SK,103.306753984,132.738176,0.6933339193557047,1.0451824881889764,0.7782746237525517,0.6633615920575441
NA,2.243729,82.64118400000001,0.44874580000000003,0.594540892086331,0.02715025234875628,0.7547770152954246
LV,212.369085984,231.733056,1.0890722358153846,0.9458492081632653,0.9164384643682427,1.1514226860011254
DO,88.36012,167.63684,2.2656441025641025,3.492434166666667,0.5270924935115694,0.64872922278347
UG,26.370767,25.770142,1.0987819583333334,0.780913393939394,1.0233070116571341,1.4070471410285594
MW,2.806718,87.271353,0.5613436,0.6189457659574469,0.03216081684902949,0.9069350351426315
TZ,38.016907,39.770717,0.9504226750000001,1.0465978157894735,0.9559019768238024,0.9081068779826125
SZ,0.814521,19.141690999999998,0.4072605,0.517343,0.04255219666851796,0.7872156383675821
PF,2.7635,11.17891,1.38175,2.235782,0.24720657022911893,0.6180164255727973
AF,64.99819699999999,89.599797,1.3264938163265305,0.7999981875,0.7254279493512691,1.6581210270886153
BM,19.18363,99.15674000000001,2.39795375,1.0662015053763443,0.19346773603085377,2.249062431358675
KY,5.720118,14.448390000000002,1.906706,2.408065,0.3959000276155336,0.7918000552310672
LI,3.0486646000000004,17.922152999999998,0.38108307500000005,0.6893135769230768,0.17010593537506352,0.5528442899689564
GI,5.941407999999999,102.753296,0.8487725714285713,0.6850219733333334,0.05782206733300311,1.2390442999929236
CG,7.889341,27.146838,0.986167625,1.08587352,0.29061730872671065,0.9081790897709707
SB,2.66362,4.69459,1.33181,1.5648633333333333,0.5673807510347016,0.8510711265520524
FM,3.388072,6.84106,0.847018,1.710265,0.4952554136347292,0.4952554136347292
ST,0.0,0.932501,0.0,0.932501,0.0,0.0
AI,0.0,3.935384,0.0,0.983846,0.0,0.0
NI,41.79854,33.62894,2.4587376470588236,4.2036175,1.242933616105652,0.584909936990895
IM,0.5049,53.770920000000004,0.5049,0.6478424096385542,0.009389833761445778,0.7793562021999996
AL,130.933996,144.58944900000003,1.65739235443038,1.7213029642857147,0.9055570576245849,0.9628707954489257
BO,78.79728,77.307903,1.8761257142857144,2.8632556666666664,1.019265520628596,0.6552421204040976
SX,1.97277,13.03557,1.97277,1.8622242857142857,0.15133745589951186,1.0593621912965832
MZ,5.146016000000001,27.717468,0.735145142857143,0.7919276571428572,0.18565967136680744,0.9282983568340372
KG,60.981700000000004,84.219749,1.5245425000000001,1.3806516229508197,0.7240783868876172,1.104219540003616
BA,65.954279,71.83673999999999,1.8844079714285715,2.4771289655172413,0.9181134750825275,0.7607225936398085
MC,0.732161,12.443852999999999,0.732161,1.03698775,0.058837162412638595,0.7060459489516631
MK,47.262314,72.07516500000001,0.9452462800000001,0.847943117647059,0.655736466229387,1.1147519925899578
BW,2.5296920000000003,67.048833,0.4216153333333334,0.5541225867768595,0.037729098133594666,0.760870145694159
TG,1.16954,12.528482,1.16954,0.5965943809523809,0.09335049529543962,1.9603604012042322
JE,0.905583,17.501390999999995,0.4527915,0.6034962413793101,0.0517434871319657,0.7502805634135027
GN,0.656967,17.097293,0.656967,0.7123872083333334,0.03842520567437196,0.9222049361849269
TO,2.62223,6.14097,1.311115,1.5352425,0.4270058313263214,0.8540116626526428
TJ,20.996581000000003,5.58911,1.3122863125000002,2.794555,3.7566948941781435,0.46958686177226794
GP,1.50928,86.437798,1.50928,0.6087168873239437,0.017460879787798388,2.479444929867371
LS,1.014232,15.678848999999998,0.507116,0.7126749545454545,0.06468791172107086,0.7115670289317795
ML,7.70748,14.478127,1.28458,1.113702076923077,0.5323533907390092,1.1534323466011867
LY,8.730340000000002,7.953072000000001,0.8730340000000002,1.136153142857143,1.0977317947077558,0.7684122562954291
CD,11.591051,70.274338,0.9659209166666667,1.1520383278688524,0.16494002405259228,0.8384451222673441
GQ,0.0,4.084723,0.0,0.8169446,0.0,0.0
BS,10.40911,34.896469999999994,2.081822,2.9080391666666663,0.2982854712811927,0.7158851310748623
SD,9.123516,9.434470000000001,1.013724,2.3586175000000003,0.9670406498722238,0.42979584438765506
MQ,1.70115,5.468590000000001,1.70115,1.8228633333333335,0.31107652978189987,0.9332295893456996
FO,1.816242,7.160533999999999,0.908121,1.4321068,0.25364616661271355,0.6341154165317838
JM,6.05346,63.225950000000005,3.02673,4.863534615384616,0.09574328262366955,0.6223313370538521
SY,0.0,2.62976,0.0,1.31488,0.0,0.0
AD,0.0,8.801883,0.0,1.2574118571428572,0.0,0.0
MP,0.0,9.73631,0.0,2.4340775,0.0,0.0
LC,0.0,5.31576,0.0,2.65788,0.0,0.0
AS,0.0,9.125885,0.0,1.825177,0.0,0.0
CI,6.838049999999999,31.479716999999997,1.1396749999999998,1.4990341428571428,0.21722082190256028,0.7602728766589609
CM,8.633804,29.315739999999998,1.4389673333333333,1.9543826666666666,0.2945108668585545,0.7362771671463862
SL,7.717611984000001,5.0797799999999995,1.2862686640000003,2.5398899999999998,1.5192807531034813,0.5064269177011604
LR,0.0,2.026488,0.0,1.013244,0.0,0.0
MR,0.0,2.11215,0.0,2.11215,0.0,0.0
SN,1.5095,4.87648,1.5095,1.6254933333333332,0.3095470503313866,0.9286411509941598
AW,0.0,5.28359,0.0,1.3208975,0.0,0.0
TL,16.26184,2.80705,2.03273,2.80705,5.793213515968722,0.7241516894960902
BQ,0.0,12.54497,0.0,2.508994,0.0,0.0
GY,3.21019,18.27646,3.21019,3.655292,0.17564615904830586,0.8782307952415291
TT,19.05295,29.73458,2.38161875,4.247797142857143,0.6407674162540719,0.5606714892223128
GA,4.931426,9.36743,1.2328565,1.8734860000000002,0.5264438592015099,0.6580548240018873
CU,0.0,12.8183,0.0,2.1363833333333333,0.0,0.0
KM,0.0,0.498065,0.0,0.498065,0.0,0.0
TV,0.0,2.22642,0.0,2.22642,0.0,0.0
TD,12.1217,7.42673,2.0202833333333334,3.713365,1.632171897995484,0.544057299331828
CV,0.0,1.12955,0.0,1.12955,0.0,0.0
TM,0.423542,1.47753,0.423542,1.47753,0.28665543170020236,0.28665543170020236
SV,20.85855,15.434783,2.9797928571428574,3.85869575,1.3513989798236878,0.7722279884706789
VN,390.98749499999997,15.298369000000001,0.9750311596009974,0.8999040588235294,25.557462694225766,1.0834834558649327
BI,2.003041,12.939768999999998,1.0015205,1.1763426363636362,0.15479727652016048,0.8513850208608825
ZA,1374.9136379340002,18.031195,0.41202086842493263,0.5303292647058824,76.25194214437813,0.7769152031491927
XX,35.052659999999996,34.82312829999999,1.7526329999999999,0.5902225135593219,1.0065913578476522,2.969444505650574
VG,0.0,3.238242,0.0,0.40478025,0.0,0.0
UY,46.992639999999994,0.0,2.473296842105263,,inf,
KP,0.0,1.62954,0.0,1.62954,0.0,0.0
DM,0.0,13.385451,0.0,3.34636275,0.0,0.0
ME,23.06448,14.732799999999997,2.306448,2.4554666666666662,1.565519113814075,0.939311468288445
BB,5.45106,42.945150000000005,2.72553,3.9041045454545458,0.12693074770957838,0.698119112402681
KN,2.4357,4.9572,2.4357,4.9572,0.49134592108448316,0.49134592108448316
VE,102.45089100000001,0.0,1.7973840526315792,,inf,
UM,0.0,5.33554,0.0,2.66777,0.0,0.0
GG,0.0,1.8247080000000002,0.0,0.9123540000000001,0.0,0.0
AX,0.0,5.4939800000000005,0.0,1.8313266666666668,0.0,0.0
MF,1.69644,5.66891,1.69644,1.8896366666666669,0.29925329560709196,0.8977598868212759
UZ,31.035924,0.0,1.349388,,inf,
BL,0.0,4.98438,0.0,1.246095,0.0,0.0
KI,0.0,1.78532,0.0,1.78532,0.0,0.0
NE,1.17373,9.03121,1.17373,1.806242,0.12996375900903645,0.6498187950451823
ZW,9.0669,0.0,0.5333470588235294,,inf,
ZM,1.244937,0.0,0.31123425,,inf,
ET,0.0,4.5137220000000005,0.0,1.1284305000000001,0.0,0.0
SO,3.9492269999999996,0.987525,0.49365337499999995,0.987525,3.99911597174755,0.4998894964684438
CF,0.0,5.41808,0.0,1.8060266666666667,0.0,0.0
ER,0.0,2.10262,0.0,2.10262,0.0,0.0
CK,0.0,3.55878,0.0,1.77939,0.0,0.0
NR,3.25009,2.40705,1.625045,2.40705,1.3502378430028459,0.6751189215014229
VI,1.00003,0.0,1.00003,,inf,

